A model for periodic blazars

We describe a scenario to explain blazar periodicities with timescales of $\sim$ few years. The scenario is based on a binary super-massive black hole (SMBH) system in which one of the two SMBH carries a jet. We discuss the various mechanisms that can cause the jet to precess and produce corkscrew patterns through space with a scale of $\sim$ few pc. It turns out that the dominant mechanism responsible for the precession is simply the imprint of the jet-carrying SMBH orbital speed on the jet. Gravitational deflection and Lense-Thirring precession (due to the gravitational field of the other SMBH) are second order effects. We complement the scenario with a kinematical jet model which is inspired to the spine-sheath structure observed in M87. One of the main advantages of such a structure is that it allows the peak of the synchrotron emission to scale with frequency according to $\nu F\propto \nu^{\xi}$ as the viewing angle is changed, where $\xi$ is not necessarily 3 or 4 as in the case of jets with uniform velocity, but can be $\xi \sim 1$. Finally, we apply the model to the source PG1553+113, which has been recently claimed to show a $T_{\rm obs}=(2.18\pm 0.08)\text{ yr}$ periodicity. We are able to reproduce the optical and gamma-ray light curves and multiple synchrotron spectra simultaneously. We also give estimates of the source mass and size.

==> images/deflection.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'deflection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{298.27307754bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.31760852)%
    \put(-1.31486211,0.54068737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06441376\unitlength}\raggedright \end{minipage}}}%
    \put(0.9307761,0.37995561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03960641\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{deflection.pdf}}%
    \put(0.95387867,0.04122478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.9419968,0.00557899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.55040933,0.00557899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$qm$}}}%
    \put(0.68653513,0.10863233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{deflection.pdf}}%
    \put(0.68653513,0.10863233){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R$}}}%
    \put(0.70262776,2.2972308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{observer}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{deflection.pdf}}%
    \put(0.4934235,1.82518015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Delta \alpha$}}}%
  \end{picture}%
\endgroup%

